HEJ 2.2: W boson pairs and Higgs boson plus jet production at high energies

We present version 2.2 of the High Energy Jets (HEJ) Monte Carlo event generator for hadronic scattering processes at high energies. The new version adds support for two further processes of central phenomenological interest, namely the production of a W boson pair with equal charge together with two or more jets and the production of a Higgs boson with at least one jet. Furthermore, a new prediction for charged lepton pair production with high jet multiplicities is provided in the high-energy limit. The accuracy of HEJ 2.2 can be increased further through an enhanced interface to standard predictions based on conventional perturbation theory. We describe all improvements and provide extensive usage examples. HEJ 2.2 can be obtained from https://hej.hepforge.org.

==> examples/H/Run_mt.dat <==
(run){
  EVENTS 10000

  EVENT_OUTPUT LHEF[events_H2j]

  # theory parameters
  MODEL HEFT
  USE_PDF_ALPHAS 1
  MASS[25] 125
  WIDTH[25] 0.004165

  # massless charm quark
  MASSIVE[4] 0
  YUKAWA[4] 0.
  MASS[4] 0.

  # massless bottom quark
  MASSIVE[5] 0
  YUKAWA[5] 0.
  MASS[5] 0.

  # collider beam
  BEAM_ENERGY:=6500.
  BEAM_1 2212 BEAM_ENERGY
  BEAM_2 2212 BEAM_ENERGY

  # PDF
  PDF_LIBRARY LHAPDFSherpa
  PDF_SET CT14nlo

  # Set renormalisation and factorisation scale
  SCALES VAR{H_T2/4}

  EVENT_GENERATION_MODE Weighted
  ME_SIGNAL_GENERATOR Comix Amegic OpenLoops

  # finite top mass effects
  KFACTOR GGH
  OL_IGNORE_MODEL 1
  OL_PARAMETERS allowed_libs pphj,pphj2,pphjj2 psp_tolerance 1.0e-7

  # disable everything beyond fixed order
  FRAGMENTATION Off
  YFS_MODE 0
  MI_HANDLER None
  CSS_MAXEM 0
  BEAM_REMNANTS 0
}(run)

(processes){
  Process 93 93 -> 25 93 93
  Order (*,0,1)
  End process
}(processes)

(selector){
  FastjetFinder antikt 2 15. 0 0.4
}(selector)

